Ensembles of random quantum states tunable from volume law to area law

A standard approach to generate random pure quantum states relies on sampling from the Haar measure. However, the entanglement properties of such states present a fundamental challenge for their general applicability. Here, we introduce the $\sigma$-ensembles $\unicode{x2013}$ a family of random quantum states with only a single control parameter. Crucially, these states are designed such that they can be tuned between volume-law and area-law behavior, which has been a major obstacle thus far. We construct representatives of this ensemble by imposing a probability distribution on the eigenvalues of the successive subsystems, and subsequently reconstructing a compatible global state using the matrix product state (MPS) formalism. Due to their area-law entanglement, our approach circumvents the intractability of Haar-random pure states in classical simulations of quantum systems and is more representative of typical Hamiltonian ground states.

==> Data/Coeff_determination_more_precised_n64_sigmalimit_0.0001_withtrucationchanging_corrected.txt <==
1.000000000000000048e-04 -5.855714121216152711e-05 9.338539019502544170e-01
3.129292929292929164e-03 -1.830193767287957921e-03 9.311995297543814720e-01
6.158585858585858934e-03 -3.600425389682563974e-03 9.327742032512824633e-01
9.187878787878786535e-03 -5.367055617772016618e-03 9.322346833546665268e-01
1.221717171717171674e-02 -7.129326373954228760e-03 9.287578634327081639e-01
1.524646464646464694e-02 -8.941001134774742218e-03 9.279546934725715346e-01
1.827575757575757368e-02 -1.079426709822204657e-02 9.257922045314326276e-01
2.130505050505050388e-02 -1.254139151195525492e-02 9.238116206903249639e-01
2.433434343434343408e-02 -1.438626854226210394e-02 9.209814019910126381e-01
2.736363636363636428e-02 -1.623750009397354269e-02 9.172426038566684481e-01
3.039292929292929449e-02 -1.819996648492221147e-02 9.140314178162153302e-01
3.342222222222222816e-02 -2.014401798432501403e-02 9.062134019523695461e-01
3.645151515151515142e-02 -2.203197253274355102e-02 9.010438043137198871e-01
3.948080808080808163e-02 -2.408708154964180059e-02 8.982381292740139189e-01
4.251010101010101183e-02 -2.602569727427910679e-02 8.901447100419593861e-01
4.553939393939394203e-02 -2.822914287228309865e-02 8.849888174437404720e-01
4.856868686868687224e-02 -3.026286195429919723e-02 8.803712468755272580e-01
5.159797979797980244e-02 -3.233350293303188100e-02 8.742751017456329432e-01
5.462727272727273264e-02 -3.453449266301272108e-02 8.682880832212642730e-01
5.765656565656566285e-02 -3.689922351709365445e-02 8.638003396331936923e-01
6.068585858585859305e-02 -3.920391077651915607e-02 8.571288921092244939e-01
6.371515151515151631e-02 -4.103545541144255904e-02 8.537831901370648291e-01
6.674444444444445346e-02 -4.364055420009392561e-02 8.513745068407572170e-01
6.977373737373737672e-02 -4.559833865187747776e-02 8.474384707616057222e-01
7.280303030303029999e-02 -4.800031273555514788e-02 8.430646508534217487e-01
7.583232323232323713e-02 -5.011770285672433045e-02 8.431193594581219974e-01
7.886161616161616039e-02 -5.243504547249646514e-02 8.461887337640729978e-01
8.189090909090909753e-02 -5.508489587876670007e-02 8.416223478626244647e-01
8.492020202020202080e-02 -5.662962621514106010e-02 8.423814084006537861e-01
8.794949494949495794e-02 -5.831620786698218928e-02 8.444666953131411136e-01
9.097878787878788120e-02 -6.023236972180742027e-02 8.509617944610479157e-01
9.400808080808081835e-02 -6.202190302550590617e-02 8.533820187010638936e-01
9.703737373737374161e-02 -6.376531195885606906e-02 8.576232323695673898e-01
1.000666666666666649e-01 -6.633414232460645155e-02 8.523271594410978258e-01
1.030959595959596020e-01 -6.753295964320631117e-02 8.555007031709106480e-01
1.061252525252525253e-01 -6.890396449132188406e-02 8.632213968427591144e-01
1.091545454545454624e-01 -7.009716145499741979e-02 8.689471890081704730e-01
1.121838383838383857e-01 -7.193580848746836121e-02 8.672337438347129668e-01
1.152131313131313228e-01 -7.310165873439281037e-02 8.749803879685253971e-01
1.182424242424242461e-01 -7.500298085229248346e-02 8.768241587320421138e-01
1.212717171717171832e-01 -7.646713818378771121e-02 8.829763935021266441e-01
1.243010101010101065e-01 -7.664986774157402094e-02 8.916406615882234155e-01
1.273303030303030159e-01 -7.919028097539235200e-02 8.867882951021690552e-01
1.303595959595959530e-01 -8.041567268851260164e-02 8.898999943625899300e-01
1.333888888888888902e-01 -8.202606699590382633e-02 8.936284630494898407e-01
1.364181818181817996e-01 -8.273354588917936070e-02 8.941477613151355142e-01
1.394474747474747367e-01 -8.454978146338817946e-02 9.001402237431300746e-01
1.424767676767676738e-01 -8.533557751583628614e-02 8.990080458330436119e-01
1.455060606060605832e-01 -8.657582732484353505e-02 9.045492453539947242e-01
1.485353535353535204e-01 -8.713348056518865903e-02 9.085598521591007337e-01
1.515646464646464575e-01 -8.773689783683813470e-02 9.141160221229648331e-01
1.545939393939393947e-01 -8.951693113392759915e-02 9.116992901112764836e-01
1.576232323232323040e-01 -8.998505204686040038e-02 9.139632920569722430e-01
1.606525252525252412e-01 -9.104283209490109108e-02 9.140796915027895597e-01
1.636818181818181783e-01 -9.331502470555999573e-02 9.224445734986895795e-01
1.667111111111111155e-01 -9.385804706745948245e-02 9.200623727383433481e-01
1.697404040404040249e-01 -9.454379893844455651e-02 9.227491822829008150e-01
1.727696969696969620e-01 -9.617973540446625447e-02 9.276157041112451651e-01
1.757989898989898991e-01 -9.621930981608473044e-02 9.305338349489162830e-01
1.788282828282828085e-01 -9.750662732807928446e-02 9.334678974998177337e-01
1.818575757575757457e-01 -9.884296304068758421e-02 9.295350115280818226e-01
1.848868686868686828e-01 -9.912455998115807243e-02 9.351017996597997817e-01
1.879161616161616200e-01 -1.011988036243111899e-01 9.348937339266123470e-01
1.909454545454545293e-01 -1.014709993795723381e-01 9.380725636570085291e-01
1.939747474747474665e-01 -1.030510266349889958e-01 9.404449425803845797e-01
1.970040404040404036e-01 -1.049192228301182583e-01 9.385850118814011989e-01
2.000333333333333130e-01 -1.051420508705682016e-01 9.431903828504796250e-01
2.030626262626262502e-01 -1.065868019885830298e-01 9.458581353923547486e-01
2.060919191919191873e-01 -1.074952253571849481e-01 9.470525473824057405e-01
2.091212121212121244e-01 -1.093292536146094479e-01 9.459973348111859748e-01
2.121505050505050338e-01 -1.097616264888534865e-01 9.494569007757472923e-01
2.151797979797979710e-01 -1.111394076687367977e-01 9.516076794291589147e-01
2.182090909090909081e-01 -1.109199729310630933e-01 9.518401489030715590e-01
2.212383838383838175e-01 -1.126755182877210576e-01 9.539159395120307972e-01
2.242676767676767546e-01 -1.145833871567552981e-01 9.529931826739980183e-01
2.272969696969696918e-01 -1.151145567358322630e-01 9.594080474964538086e-01
2.303262626262626289e-01 -1.165838380253681472e-01 9.563739849305300522e-01
2.333555555555555383e-01 -1.187501659911382040e-01 9.576061688411452444e-01
2.363848484848484754e-01 -1.193077624800944481e-01 9.582103200078359029e-01
2.394141414141414126e-01 -1.204432748840507383e-01 9.602780620963728975e-01
2.424434343434343497e-01 -1.218479570990593369e-01 9.618497937267681541e-01
2.454727272727272591e-01 -1.225683827911713403e-01 9.612156436385072000e-01
2.485020202020201963e-01 -1.234730920566137896e-01 9.626105378767533249e-01
2.515313131313131056e-01 -1.263978279031322538e-01 9.658262991359560790e-01
2.545606060606060428e-01 -1.264888677646462400e-01 9.666802318573782804e-01
2.575898989898989799e-01 -1.274939071631504828e-01 9.653627157853916785e-01
2.606191919191919171e-01 -1.288887374240281214e-01 9.663415820805487666e-01
2.636484848484848542e-01 -1.315819388500256149e-01 9.698947312417396383e-01
2.666777777777777914e-01 -1.316384021479057032e-01 9.686554860162083225e-01
2.697070707070706730e-01 -1.330027303507134717e-01 9.718696017700279022e-01
2.727363636363636101e-01 -1.344884274676063085e-01 9.706983364152048654e-01
2.757656565656565473e-01 -1.363950317329149509e-01 9.709462873935452709e-01
2.787949494949494844e-01 -1.367361563997678553e-01 9.717070935302565271e-01
2.818242424242424216e-01 -1.386284828397667812e-01 9.739778408253744191e-01
2.848535353535353587e-01 -1.410573990489953911e-01 9.755075429437949364e-01
2.878828282828282958e-01 -1.414463208417843232e-01 9.753701271528240069e-01
2.909121212121211775e-01 -1.429302357202860418e-01 9.747554073427365795e-01
2.939414141414141146e-01 -1.453546264759736084e-01 9.751961096229551096e-01
2.969707070707070518e-01 -1.466636857748525313e-01 9.774931524698108332e-01
2.999999999999999889e-01 -1.470860120219891209e-01 9.781784928412790014e-01


==> Data/critical_standard_deviation.txt <==
1.000000000000000000e+01 1.718585858585858772e-01
2.000000000000000000e+01 1.216060606060606203e-01
3.000000000000000000e+01 1.236161616161616239e-01
4.000000000000000000e+01 1.035151515151515322e-01
5.000000000000000000e+01 8.140404040404040920e-02
6.000000000000000000e+01 8.140404040404040920e-02
7.000000000000000000e+01 7.135353535353536336e-02
8.000000000000000000e+01 7.135353535353536336e-02
9.000000000000000000e+01 6.934343434343434587e-02
1.000000000000000000e+02 6.331313131313132114e-02
1.100000000000000000e+02 5.728282828282829642e-02
1.200000000000000000e+02 5.728282828282829642e-02
1.300000000000000000e+02 5.728282828282829642e-02
1.400000000000000000e+02 4.723232323232323671e-02
1.500000000000000000e+02 4.924242424242425420e-02
1.600000000000000000e+02 4.924242424242425420e-02
1.700000000000000000e+02 4.723232323232323671e-02
1.800000000000000000e+02 4.522222222222221921e-02
1.900000000000000000e+02 4.321212121212122947e-02
2.000000000000000000e+02 4.120202020202021198e-02
2.100000000000000000e+02 4.120202020202021198e-02
2.200000000000000000e+02 3.919191919191919449e-02
2.300000000000000000e+02 4.120202020202021198e-02
2.400000000000000000e+02 3.919191919191919449e-02
2.500000000000000000e+02 3.718181818181820475e-02
2.600000000000000000e+02 3.919191919191919449e-02
2.700000000000000000e+02 3.919191919191919449e-02
2.800000000000000000e+02 3.517171717171718726e-02
2.900000000000000000e+02 3.316161616161616976e-02
3.000000000000000000e+02 3.517171717171718726e-02
3.100000000000000000e+02 3.115151515151515227e-02
3.200000000000000000e+02 3.316161616161616976e-02
3.300000000000000000e+02 3.316161616161616976e-02
3.400000000000000000e+02 3.115151515151515227e-02
3.500000000000000000e+02 2.914141414141416253e-02
3.600000000000000000e+02 3.316161616161616976e-02
3.700000000000000000e+02 2.914141414141416253e-02
3.800000000000000000e+02 2.914141414141416253e-02
3.900000000000000000e+02 2.914141414141416253e-02
4.000000000000000000e+02 2.914141414141416253e-02
4.100000000000000000e+02 2.914141414141416253e-02
4.200000000000000000e+02 3.115151515151515227e-02
4.300000000000000000e+02 2.713131313131314504e-02
4.400000000000000000e+02 2.914141414141416253e-02
4.500000000000000000e+02 2.914141414141416253e-02
4.600000000000000000e+02 2.713131313131314504e-02
4.700000000000000000e+02 2.713131313131314504e-02
4.800000000000000000e+02 2.713131313131314504e-02
4.900000000000000000e+02 2.713131313131314504e-02
5.000000000000000000e+02 2.713131313131314504e-02
5.100000000000000000e+02 2.512121212121212754e-02
5.200000000000000000e+02 2.512121212121212754e-02
5.300000000000000000e+02 2.512121212121212754e-02
5.400000000000000000e+02 2.512121212121212754e-02
5.500000000000000000e+02 2.512121212121212754e-02
5.600000000000000000e+02 2.713131313131314504e-02
5.700000000000000000e+02 2.512121212121212754e-02
5.800000000000000000e+02 2.311111111111111005e-02
5.900000000000000000e+02 2.512121212121212754e-02
6.000000000000000000e+02 2.311111111111111005e-02
6.100000000000000000e+02 2.311111111111111005e-02
6.200000000000000000e+02 2.311111111111111005e-02
6.300000000000000000e+02 2.311111111111111005e-02
6.400000000000000000e+02 2.311111111111111005e-02
6.500000000000000000e+02 2.311111111111111005e-02
6.600000000000000000e+02 2.311111111111111005e-02
6.700000000000000000e+02 2.311111111111111005e-02
6.800000000000000000e+02 2.110101010101012031e-02
6.900000000000000000e+02 2.110101010101012031e-02
7.000000000000000000e+02 2.311111111111111005e-02
7.100000000000000000e+02 2.311111111111111005e-02
7.200000000000000000e+02 2.311111111111111005e-02
7.300000000000000000e+02 2.110101010101012031e-02
7.400000000000000000e+02 2.110101010101012031e-02
7.500000000000000000e+02 2.110101010101012031e-02
7.600000000000000000e+02 2.110101010101012031e-02
7.700000000000000000e+02 2.110101010101012031e-02
7.800000000000000000e+02 2.110101010101012031e-02
7.900000000000000000e+02 2.110101010101012031e-02
8.000000000000000000e+02 2.110101010101012031e-02
8.100000000000000000e+02 1.909090909090910282e-02
8.200000000000000000e+02 1.909090909090910282e-02
8.300000000000000000e+02 2.110101010101012031e-02
8.400000000000000000e+02 1.909090909090910282e-02
8.500000000000000000e+02 2.110101010101012031e-02
8.600000000000000000e+02 1.909090909090910282e-02
8.700000000000000000e+02 1.909090909090910282e-02
8.800000000000000000e+02 1.909090909090910282e-02
8.900000000000000000e+02 1.909090909090910282e-02
9.000000000000000000e+02 1.909090909090910282e-02
9.100000000000000000e+02 1.909090909090910282e-02
9.200000000000000000e+02 1.909090909090910282e-02
9.300000000000000000e+02 1.909090909090910282e-02
9.400000000000000000e+02 1.909090909090910282e-02
9.500000000000000000e+02 1.909090909090910282e-02
9.600000000000000000e+02 1.909090909090910282e-02
9.700000000000000000e+02 1.909090909090910282e-02
9.800000000000000000e+02 1.909090909090910282e-02
9.900000000000000000e+02 1.909090909090910282e-02
1.000000000000000000e+03 1.708080808080808533e-02
1.500000000000000000e+03 1.507070707070706783e-02
2.000000000000000000e+03 1.306060606060607809e-02
2.500000000000000000e+03 1.105050505050506060e-02
3.000000000000000000e+03 1.105050505050506060e-02
3.500000000000000000e+03 9.040404040404043107e-03
4.000000000000000000e+03 9.040404040404043107e-03
4.500000000000000000e+03 9.040404040404043107e-03


==> Data/fraction_vs_L_data_for_different_chi.txt <==
8.000000000000000000e+00 2.199999999999999872e-02 1.799999999999999864e-02 1.400000000000000029e-02
9.000000000000000000e+00 4.000000000000000083e-03 7.000000000000000146e-03 1.200000000000000025e-02
1.000000000000000000e+01 3.000000000000000062e-03 2.000000000000000042e-03 1.000000000000000021e-03
1.100000000000000000e+01 2.000000000000000042e-03 1.000000000000000021e-03 2.000000000000000042e-03
1.200000000000000000e+01 1.000000000000000021e-03 2.000000000000000042e-03 1.000000000000000021e-03
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 1.000000000000000021e-03 1.000000000000000021e-03 1.000000000000000021e-03


==> Data/fraction_vs_sigma.txt <==
1.000000000000000048e-04 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
5.000000000000000104e-03 8.897000000000000464e-01
1.000000000000000021e-02 5.151999999999999913e-01
1.499999999999999944e-02 3.014999999999999902e-01
2.000000000000000042e-02 1.912999999999999978e-01
2.999999999999999889e-02 1.047000000000000014e-01
4.000000000000000083e-02 7.149999999999999412e-02
5.000000000000000278e-02 5.109999999999999959e-02
5.999999999999999778e-02 4.209999999999999853e-02
7.000000000000000666e-02 3.280000000000000276e-02
8.000000000000000167e-02 2.819999999999999937e-02
8.999999999999999667e-02 2.280000000000000082e-02
1.000000000000000056e-01 1.859999999999999848e-02


==> Data/lambda_plot_gaussian_n64_standard_deviation0.0001logscale_reglin.txt <==
1.000000000000000000e+00 1.567110204331713039e-02
2.000000000000000000e+00 1.566205057038671730e-02
3.000000000000000000e+00 1.565709614533221730e-02
4.000000000000000000e+00 1.565357334890664365e-02
5.000000000000000000e+00 1.565089194860682167e-02
6.000000000000000000e+00 1.564858899039963183e-02
7.000000000000000000e+00 1.564666322455451897e-02
8.000000000000000000e+00 1.564502612724965117e-02
9.000000000000000000e+00 1.564354242655745936e-02
1.000000000000000000e+01 1.564216295629496101e-02
1.100000000000000000e+01 1.564097136757843301e-02
1.200000000000000000e+01 1.563977661989607304e-02
1.300000000000000000e+01 1.563873998179513697e-02
1.400000000000000000e+01 1.563777424173833433e-02
1.500000000000000000e+01 1.563686666520891153e-02
1.600000000000000000e+01 1.563596470790149656e-02
1.700000000000000000e+01 1.563515011363366541e-02
1.800000000000000000e+01 1.563434644913524324e-02
1.900000000000000000e+01 1.563357107546321442e-02
2.000000000000000000e+01 1.563282768632491895e-02
2.100000000000000000e+01 1.563212305965166679e-02
2.200000000000000000e+01 1.563143689279970772e-02
2.300000000000000000e+01 1.563077549765623520e-02
2.400000000000000000e+01 1.563013270162056170e-02
2.500000000000000000e+01 1.562951234751442514e-02
2.600000000000000000e+01 1.562889967898627858e-02
2.700000000000000000e+01 1.562828943894666034e-02
2.800000000000000000e+01 1.562769287738959706e-02
2.900000000000000000e+01 1.562710532950865525e-02
3.000000000000000000e+01 1.562649466757106559e-02
3.100000000000000000e+01 1.562591705114320037e-02
3.200000000000000000e+01 1.562535929833473725e-02
3.300000000000000000e+01 1.562477761138125233e-02
3.400000000000000000e+01 1.562418490977968838e-02
3.500000000000000000e+01 1.562361407657369798e-02
3.600000000000000000e+01 1.562303813588165891e-02
3.700000000000000000e+01 1.562246004818380017e-02
3.800000000000000000e+01 1.562188912307113306e-02
3.900000000000000000e+01 1.562128083851738701e-02
4.000000000000000000e+01 1.562063721130056704e-02
4.100000000000000000e+01 1.562002517163777436e-02
4.200000000000000000e+01 1.561937782695693722e-02
4.300000000000000000e+01 1.561871048893314663e-02
4.400000000000000000e+01 1.561800138524442778e-02
4.500000000000000000e+01 1.561723300902677011e-02
4.600000000000000000e+01 1.561650935988507030e-02
4.700000000000000000e+01 1.561570586031375829e-02
4.800000000000000000e+01 1.561491331920235835e-02
4.900000000000000000e+01 1.561406519970827064e-02
5.000000000000000000e+01 1.561319743066818568e-02
5.100000000000000000e+01 1.561226504627365001e-02
5.200000000000000000e+01 1.561122801035798140e-02
5.300000000000000000e+01 1.561016958604161467e-02
5.400000000000000000e+01 1.560898691430403530e-02
5.500000000000000000e+01 1.560774787422571953e-02
5.600000000000000000e+01 1.560635526898436314e-02
5.700000000000000000e+01 1.560482368619437073e-02
5.800000000000000000e+01 1.560316333427246190e-02
5.900000000000000000e+01 1.560123922849214646e-02
6.000000000000000000e+01 1.559891581570749600e-02
6.100000000000000000e+01 1.559624566279843583e-02
6.200000000000000000e+01 1.559272455901926022e-02
6.300000000000000000e+01 1.558763975626331622e-02
6.400000000000000000e+01 1.557844871939537655e-02


==> Data/lambda_plot_gaussian_n64_standard_deviation0.3logscale_reglin.txt <==
1.000000000000000000e+00 2.734940667975174211e-01
2.000000000000000000e+00 1.515141429193307965e-01
3.000000000000000000e+00 1.043324995711029657e-01
4.000000000000000000e+00 7.826545161272023543e-02
5.000000000000000000e+00 6.131672185498271421e-02
6.000000000000000000e+00 4.864193977959664628e-02
7.000000000000000000e+00 3.998453457518396509e-02
8.000000000000000000e+00 3.354427876900605704e-02
9.000000000000000000e+00 2.791692815451867621e-02
1.000000000000000000e+01 2.370566917039898872e-02
1.100000000000000000e+01 2.022917218275218504e-02
1.200000000000000000e+01 1.741559019322279703e-02
1.300000000000000000e+01 1.494122141239768477e-02
1.400000000000000000e+01 1.285633009465972712e-02
1.500000000000000000e+01 1.113397890138986476e-02
1.600000000000000000e+01 9.644371616106928169e-03
1.700000000000000000e+01 8.466573199065867764e-03
1.800000000000000000e+01 7.397514320337086717e-03
1.900000000000000000e+01 6.541699260306814076e-03
2.000000000000000000e+01 5.690947637092561885e-03
2.100000000000000000e+01 5.053993825244491346e-03
2.200000000000000000e+01 4.477716626141083067e-03
2.300000000000000000e+01 3.924469730098224807e-03
2.400000000000000000e+01 3.444596585947860400e-03
2.500000000000000000e+01 3.064796389048395336e-03
2.600000000000000000e+01 2.691578232847202917e-03
2.700000000000000000e+01 2.395210540001373092e-03
2.800000000000000000e+01 2.120779499827352838e-03
2.900000000000000000e+01 1.888808489686027254e-03
3.000000000000000000e+01 1.668346648587268766e-03
3.100000000000000000e+01 1.476488216818566766e-03
3.200000000000000000e+01 1.311191881140922558e-03
3.300000000000000000e+01 1.150418831656440169e-03
3.400000000000000000e+01 1.024660468114732678e-03
3.500000000000000000e+01 9.095389669934323676e-04
3.600000000000000000e+01 8.035568116781514241e-04
3.700000000000000000e+01 7.137546572371263054e-04
3.800000000000000000e+01 6.296795847602241428e-04
3.900000000000000000e+01 5.513121089361667105e-04
4.000000000000000000e+01 4.880722348903308036e-04
4.100000000000000000e+01 4.280713117284371460e-04
4.200000000000000000e+01 3.765311009240550192e-04
4.300000000000000000e+01 3.335268289283452943e-04
4.400000000000000000e+01 2.932866452917664429e-04
4.500000000000000000e+01 2.563191916997964144e-04
4.600000000000000000e+01 2.261198590912854634e-04
4.700000000000000000e+01 1.970747892446320418e-04
4.800000000000000000e+01 1.722518640130419134e-04
4.900000000000000000e+01 1.498072736389530874e-04
5.000000000000000000e+01 1.309617567872121838e-04
5.100000000000000000e+01 1.129413600974111333e-04
5.200000000000000000e+01 9.779561259219586372e-05
5.300000000000000000e+01 8.370042725378913954e-05
5.400000000000000000e+01 7.057497116408788837e-05
5.500000000000000000e+01 6.001101099603106990e-05
5.600000000000000000e+01 4.898668116912336648e-05
5.700000000000000000e+01 3.994043230967103968e-05
5.800000000000000000e+01 3.162649053188142925e-05
5.900000000000000000e+01 2.454188581126807059e-05
6.000000000000000000e+01 1.772446486037657676e-05
6.100000000000000000e+01 1.222936070300992683e-05
6.200000000000000000e+01 7.881229261156335366e-06
6.300000000000000000e+01 4.200829763052257854e-06
6.400000000000000000e+01 1.292270793583246699e-06


==> Data/lambda_plot_reglin_whole_orthant_n128_logscale.txt <==
1.000000000000000000e+00 6.938562766177618357e-01
2.000000000000000000e+00 1.883549757909163680e-01
3.000000000000000000e+00 6.761685604722823817e-02
4.000000000000000000e+00 2.741020238435710674e-02
5.000000000000000000e+00 1.216748829961977404e-02
6.000000000000000000e+00 5.402932856185127183e-03
7.000000000000000000e+00 2.581429955039312493e-03
8.000000000000000000e+00 1.348634431188661196e-03
9.000000000000000000e+00 6.426306145019607553e-04
1.000000000000000000e+01 3.093890166490405737e-04
1.100000000000000000e+01 1.559710478185085672e-04
1.200000000000000000e+01 8.003783188313155967e-05
1.300000000000000000e+01 4.031276311726677517e-05
1.400000000000000000e+01 1.699585017373033782e-05
1.500000000000000000e+01 7.823517238396161325e-06
1.600000000000000000e+01 4.589674518023685126e-06
1.700000000000000000e+01 2.207571185728465088e-06
1.800000000000000000e+01 5.893336772672510656e-07
1.900000000000000000e+01 3.357361468807155926e-07
2.000000000000000000e+01 1.605252877427594314e-07
2.100000000000000000e+01 1.021916193804719273e-07
2.200000000000000000e+01 3.537012166329741305e-08
2.300000000000000000e+01 1.558077242304089355e-08
2.400000000000000000e+01 4.310846133322359954e-09
2.500000000000000000e+01 1.489967213537456041e-09
2.600000000000000000e+01 5.842004688603272340e-10
2.700000000000000000e+01 2.900642366790445271e-10
2.800000000000000000e+01 1.205219396563787269e-10
2.900000000000000000e+01 8.604608848786002923e-11
3.000000000000000000e+01 5.217260902400234467e-11
3.100000000000000000e+01 4.211114576138475932e-11
3.200000000000000000e+01 1.296388343090327445e-11
3.300000000000000000e+01 2.201721767253842766e-12
3.400000000000000000e+01 8.493205777059282999e-13
3.500000000000000000e+01 4.112997489861362559e-13
3.600000000000000000e+01 2.700832257316091319e-13
3.700000000000000000e+01 2.032722283315169693e-13
3.800000000000000000e+01 1.111654359035619524e-13
3.900000000000000000e+01 2.332445097131484221e-14
4.000000000000000000e+01 1.773171451312607544e-14
4.100000000000000000e+01 7.923676681277916812e-15
4.200000000000000000e+01 8.650282180008977849e-16
4.300000000000000000e+01 7.230446727727927925e-16
4.400000000000000000e+01 5.958457814340066174e-16
4.500000000000000000e+01 3.028777641961117493e-16
4.600000000000000000e+01 5.324080315599219453e-17
4.700000000000000000e+01 1.517450250104776594e-17
4.800000000000000000e+01 9.242581550952925894e-18
4.900000000000000000e+01 3.905815892970618312e-18
5.000000000000000000e+01 2.077926042095810721e-18
5.100000000000000000e+01 3.502369174807460749e-19
5.200000000000000000e+01 3.365930226215536138e-20
5.300000000000000000e+01 2.370801116985359439e-20
5.400000000000000000e+01 8.351642174059631879e-21
5.500000000000000000e+01 2.238615071897575402e-21
5.600000000000000000e+01 9.299285721719181464e-22
5.700000000000000000e+01 4.024852803793819170e-22
5.800000000000000000e+01 7.614535878904693603e-23
5.900000000000000000e+01 4.651837325059385774e-23
6.000000000000000000e+01 2.725563812527592601e-23
6.100000000000000000e+01 8.977134442279075080e-24
6.200000000000000000e+01 3.069133094682327099e-24
6.300000000000000000e+01 2.522953163161370712e-24
6.400000000000000000e+01 5.173185497136033629e-25
6.500000000000000000e+01 1.826272464192235783e-25
6.600000000000000000e+01 4.997888094975271925e-26
6.700000000000000000e+01 1.744932894059935361e-26
6.800000000000000000e+01 1.192995577852007712e-26
6.900000000000000000e+01 9.691533122342519859e-27
7.000000000000000000e+01 7.957827222301876763e-27
7.100000000000000000e+01 3.875373041232367763e-27
7.200000000000000000e+01 1.213090637051036183e-28
7.300000000000000000e+01 2.661065603025160711e-29
7.400000000000000000e+01 2.338744065576645065e-29
7.500000000000000000e+01 1.834163072275784388e-29
7.600000000000000000e+01 2.511968780640698222e-30
7.700000000000000000e+01 1.249870881921428289e-30
7.800000000000000000e+01 9.732938132525309877e-31
7.900000000000000000e+01 3.749866120195372479e-31
8.000000000000000000e+01 2.756159937084817534e-31
8.100000000000000000e+01 1.256974658604412071e-31
8.200000000000000000e+01 7.936297351734975201e-34
8.300000000000000000e+01 5.320481931635738909e-34
8.400000000000000000e+01 2.109179536969178459e-34
8.500000000000000000e+01 7.938891711882005578e-35
8.600000000000000000e+01 6.081658855998317229e-35
8.700000000000000000e+01 3.323877115370311068e-35
8.800000000000000000e+01 4.250271369605013000e-36
8.900000000000000000e+01 1.178018808958327690e-36
9.000000000000000000e+01 4.471312960077454689e-37
9.100000000000000000e+01 3.873090146789695032e-37
9.200000000000000000e+01 1.744179044159202446e-38
9.300000000000000000e+01 1.394100406316304967e-38
9.400000000000000000e+01 7.817417555309252801e-39
9.500000000000000000e+01 2.057625599929509366e-39
9.600000000000000000e+01 6.066538352027451598e-40
9.700000000000000000e+01 1.900932832840521881e-40
9.800000000000000000e+01 1.195604381170779043e-40
9.900000000000000000e+01 4.785974334814526212e-41
1.000000000000000000e+02 4.338507776907328155e-41
1.010000000000000000e+02 3.851172439353281519e-41
1.020000000000000000e+02 3.999179874056176353e-42
1.030000000000000000e+02 6.096992826651766885e-43
1.040000000000000000e+02 2.653105696923075290e-43
1.050000000000000000e+02 6.719564964001536091e-44
1.060000000000000000e+02 1.933704941133706101e-44
1.070000000000000000e+02 1.351115349458858081e-44
1.080000000000000000e+02 5.908630778437589898e-45
1.090000000000000000e+02 5.441012742135275261e-45
1.100000000000000000e+02 8.920426474281407510e-46
1.110000000000000000e+02 2.766719836941852621e-46
1.120000000000000000e+02 6.840458112862119970e-47
1.130000000000000000e+02 3.713810814881620244e-47
1.140000000000000000e+02 3.229328054613053932e-47
1.150000000000000000e+02 1.305340647633887955e-47
1.160000000000000000e+02 1.042775388902790042e-47
1.170000000000000000e+02 6.221263544115393513e-48
1.180000000000000000e+02 2.228354217449859157e-48
1.190000000000000000e+02 8.369223804932008916e-49
1.200000000000000000e+02 1.887081316543479469e-49
1.210000000000000000e+02 1.829276084816745341e-49
1.220000000000000000e+02 3.068666979584186306e-50
1.230000000000000000e+02 1.873457439717347151e-51
1.240000000000000000e+02 4.857903286603225180e-52
1.250000000000000000e+02 1.028306820036279454e-52
1.260000000000000000e+02 1.952473973780490017e-53
1.270000000000000000e+02 5.876873458509610179e-54
1.280000000000000000e+02 1.541502227916585282e-55

